Catching 3I/ATLAS Using a Solar Oberth

The third interstellar object to be discovered, 3I/ATLAS, has a unique and continually unfolding story to tell about its nature and origin as it is monitored by telescopes on Earth, orbiting Earth and around the Solar System. Previous research into missions using chemical propulsion have only really addressed the direct case, where the opportunity to launch already expired before 3I/ATLAS's discovery. In contrast, investigations herein exploit 'Optimum Interplanetary Trajectory Software' to simulate an alternative indirect option for chemical propulsion, namely the Solar Oberth Manoeuvre (SOM). For a SOM, a low perihelion burn provides maximum benefit from the Oberth Effect, and accelerates the spacecraft rapidly towards the receding 3I/ATLAS. Though in principle feasible, results indicate this option presents significant challenges. For possible launch years between 2031 and 2037 inclusive, a 2035 launch permits the most efficient transfer to 3I/ATLAS. The reference mission requires a SOM at 3.2 Solar Radii from the Sun's centre, with an intercept after 35-50 years. It is found the SOM can leverage spacecraft masses up to $\sim{500}$ kg. Two or three solid propellant boosters could deliver the required SOM $\Delta$V, and furthermore a refuelled Starship Block 3 in LEO has sufficient performance for such a mission. As inevitable with a SOM, some of the payload mass would be needed for a heat shield to protect against the high solar flux at low perihelion.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



